GMM-IKRS: Gaussian Mixture Models for Interpretable Keypoint Refinement and Scoring

The extraction of keypoints in images is at the basis of many computer vision applications, from localization to 3D reconstruction. Keypoints come with a score permitting to rank them according to their quality. While learned keypoints often exhibit better properties than handcrafted ones, their scores are not easily interpretable, making it virtually impossible to compare the quality of individual keypoints across methods. We propose a framework that can refine, and at the same time characterize with an interpretable score, the keypoints extracted by any method. Our approach leverages a modified robust Gaussian Mixture Model fit designed to both reject non-robust keypoints and refine the remaining ones. Our score comprises two components: one relates to the probability of extracting the same keypoint in an image captured from another viewpoint, the other relates to the localization accuracy of the keypoint. These two interpretable components permit a comparison of individual keypoints extracted across different methods. Through extensive experiments we demonstrate that, when applied to popular keypoint detectors, our framework consistently improves the repeatability of keypoints as well as their performance in homography and two/multiple-view pose recovery tasks.

==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> media/deviation/10/DISK.csv <==
0.000000000000000000e+00,1.740000000000000000e+02
5.000000000000000000e-01,1.992000000000000000e+04
1.000000000000000000e+00,8.178100000000000000e+04
1.500000000000000000e+00,1.499720000000000000e+05
2.000000000000000000e+00,1.426500000000000000e+05
2.500000000000000000e+00,9.538700000000000000e+04
3.000000000000000000e+00,5.095700000000000000e+04
3.500000000000000000e+00,2.524500000000000000e+04
4.000000000000000000e+00,1.385000000000000000e+04
4.500000000000000000e+00,8.525000000000000000e+03
5.000000000000000000e+00,5.829000000000000000e+03
5.500000000000000000e+00,4.185000000000000000e+03
6.000000000000000000e+00,3.082000000000000000e+03
6.500000000000000000e+00,2.134000000000000000e+03
7.000000000000000000e+00,1.365000000000000000e+03
7.500000000000000000e+00,8.980000000000000000e+02
8.000000000000000000e+00,6.420000000000000000e+02
8.500000000000000000e+00,4.020000000000000000e+02
9.000000000000000000e+00,3.080000000000000000e+02


==> media/deviation/10/DoG.csv <==
0.000000000000000000e+00,3.920500000000000000e+04
5.000000000000000000e-01,1.357450000000000000e+05
1.000000000000000000e+00,9.642900000000000000e+04
1.500000000000000000e+00,5.934500000000000000e+04
2.000000000000000000e+00,3.877100000000000000e+04
2.500000000000000000e+00,2.655200000000000000e+04
3.000000000000000000e+00,1.915300000000000000e+04
3.500000000000000000e+00,1.443100000000000000e+04
4.000000000000000000e+00,1.110100000000000000e+04
4.500000000000000000e+00,9.031000000000000000e+03
5.000000000000000000e+00,7.636000000000000000e+03
5.500000000000000000e+00,6.375000000000000000e+03
6.000000000000000000e+00,5.412000000000000000e+03
6.500000000000000000e+00,4.669000000000000000e+03
7.000000000000000000e+00,3.887000000000000000e+03
7.500000000000000000e+00,3.221000000000000000e+03
8.000000000000000000e+00,2.626000000000000000e+03
8.500000000000000000e+00,2.302000000000000000e+03
9.000000000000000000e+00,2.112000000000000000e+03


==> media/deviation/10/HarrisCorners.csv <==
0.000000000000000000e+00,1.230000000000000000e+02
5.000000000000000000e-01,2.366600000000000000e+04
1.000000000000000000e+00,9.017300000000000000e+04
1.500000000000000000e+00,1.476720000000000000e+05
2.000000000000000000e+00,1.241020000000000000e+05
2.500000000000000000e+00,7.403400000000000000e+04
3.000000000000000000e+00,3.958000000000000000e+04
3.500000000000000000e+00,2.562200000000000000e+04
4.000000000000000000e+00,1.986700000000000000e+04
4.500000000000000000e+00,1.523300000000000000e+04
5.000000000000000000e+00,1.176100000000000000e+04
5.500000000000000000e+00,9.158000000000000000e+03
6.000000000000000000e+00,6.959000000000000000e+03
6.500000000000000000e+00,5.285000000000000000e+03
7.000000000000000000e+00,3.897000000000000000e+03
7.500000000000000000e+00,2.968000000000000000e+03
8.000000000000000000e+00,2.261000000000000000e+03
8.500000000000000000e+00,1.743000000000000000e+03
9.000000000000000000e+00,1.423000000000000000e+03


==> media/deviation/10/MD-Net.csv <==
0.000000000000000000e+00,1.000000000000000000e+02
5.000000000000000000e-01,9.804000000000000000e+03
1.000000000000000000e+00,3.620400000000000000e+04
1.500000000000000000e+00,7.967300000000000000e+04
2.000000000000000000e+00,1.351320000000000000e+05
2.500000000000000000e+00,1.297270000000000000e+05
3.000000000000000000e+00,8.792200000000000000e+04
3.500000000000000000e+00,5.146800000000000000e+04
4.000000000000000000e+00,3.010800000000000000e+04
4.500000000000000000e+00,1.890100000000000000e+04
5.000000000000000000e+00,1.258600000000000000e+04
5.500000000000000000e+00,8.802000000000000000e+03
6.000000000000000000e+00,6.393000000000000000e+03
6.500000000000000000e+00,4.695000000000000000e+03
7.000000000000000000e+00,3.318000000000000000e+03
7.500000000000000000e+00,2.194000000000000000e+03
8.000000000000000000e+00,1.518000000000000000e+03
8.500000000000000000e+00,9.260000000000000000e+02
9.000000000000000000e+00,6.300000000000000000e+02


==> media/deviation/10/R2D2.csv <==
0.000000000000000000e+00,1.505000000000000000e+03
5.000000000000000000e-01,4.640000000000000000e+03
1.000000000000000000e+00,1.946400000000000000e+04
1.500000000000000000e+00,4.270700000000000000e+04
2.000000000000000000e+00,9.528700000000000000e+04
2.500000000000000000e+00,1.210640000000000000e+05
3.000000000000000000e+00,1.011610000000000000e+05
3.500000000000000000e+00,7.684400000000000000e+04
4.000000000000000000e+00,5.322700000000000000e+04
4.500000000000000000e+00,3.635000000000000000e+04
5.000000000000000000e+00,2.521800000000000000e+04
5.500000000000000000e+00,1.813600000000000000e+04
6.000000000000000000e+00,1.319500000000000000e+04
6.500000000000000000e+00,9.636000000000000000e+03
7.000000000000000000e+00,7.302000000000000000e+03
7.500000000000000000e+00,5.364000000000000000e+03
8.000000000000000000e+00,3.930000000000000000e+03
8.500000000000000000e+00,3.116000000000000000e+03
9.000000000000000000e+00,2.212000000000000000e+03


==> media/deviation/10/SuperPoint.csv <==
0.000000000000000000e+00,3.200000000000000000e+01
5.000000000000000000e-01,6.961000000000000000e+03
1.000000000000000000e+00,3.054200000000000000e+04
1.500000000000000000e+00,6.539200000000000000e+04
2.000000000000000000e+00,1.170780000000000000e+05
2.500000000000000000e+00,1.107550000000000000e+05
3.000000000000000000e+00,7.187500000000000000e+04
3.500000000000000000e+00,4.597300000000000000e+04
4.000000000000000000e+00,3.148700000000000000e+04
4.500000000000000000e+00,2.396900000000000000e+04
5.000000000000000000e+00,1.889500000000000000e+04
5.500000000000000000e+00,1.580000000000000000e+04
6.000000000000000000e+00,1.265800000000000000e+04
6.500000000000000000e+00,1.070600000000000000e+04
7.000000000000000000e+00,9.075000000000000000e+03
7.500000000000000000e+00,7.552000000000000000e+03
8.000000000000000000e+00,6.335000000000000000e+03
8.500000000000000000e+00,5.342000000000000000e+03
9.000000000000000000e+00,4.514000000000000000e+03


==> media/deviation/15/DISK.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,3.819000000000000000e+03
1.000000000000000000e+00,3.440100000000000000e+04
1.500000000000000000e+00,8.710000000000000000e+04
2.000000000000000000e+00,9.128100000000000000e+04
2.500000000000000000e+00,6.216600000000000000e+04
3.000000000000000000e+00,3.078900000000000000e+04
3.500000000000000000e+00,1.364500000000000000e+04
4.000000000000000000e+00,6.903000000000000000e+03
4.500000000000000000e+00,4.039000000000000000e+03
5.000000000000000000e+00,2.842000000000000000e+03
5.500000000000000000e+00,2.217000000000000000e+03
6.000000000000000000e+00,1.598000000000000000e+03
6.500000000000000000e+00,1.106000000000000000e+03
7.000000000000000000e+00,7.300000000000000000e+02
7.500000000000000000e+00,4.250000000000000000e+02
8.000000000000000000e+00,2.900000000000000000e+02
8.500000000000000000e+00,1.740000000000000000e+02
9.000000000000000000e+00,1.070000000000000000e+02


==> media/deviation/15/DoG.csv <==
0.000000000000000000e+00,9.234000000000000000e+03
5.000000000000000000e-01,4.805500000000000000e+04
1.000000000000000000e+00,4.175500000000000000e+04
1.500000000000000000e+00,2.914400000000000000e+04
2.000000000000000000e+00,2.024600000000000000e+04
2.500000000000000000e+00,1.461300000000000000e+04
3.000000000000000000e+00,1.084200000000000000e+04
3.500000000000000000e+00,8.164000000000000000e+03
4.000000000000000000e+00,6.338000000000000000e+03
4.500000000000000000e+00,5.151000000000000000e+03
5.000000000000000000e+00,4.472000000000000000e+03
5.500000000000000000e+00,3.685000000000000000e+03
6.000000000000000000e+00,3.216000000000000000e+03
6.500000000000000000e+00,2.742000000000000000e+03
7.000000000000000000e+00,2.192000000000000000e+03
7.500000000000000000e+00,1.840000000000000000e+03
8.000000000000000000e+00,1.445000000000000000e+03
8.500000000000000000e+00,1.196000000000000000e+03
9.000000000000000000e+00,1.080000000000000000e+03


==> media/deviation/15/HarrisCorners.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,5.029000000000000000e+03
1.000000000000000000e+00,4.142000000000000000e+04
1.500000000000000000e+00,9.387000000000000000e+04
2.000000000000000000e+00,8.867200000000000000e+04
2.500000000000000000e+00,5.395900000000000000e+04
3.000000000000000000e+00,2.746400000000000000e+04
3.500000000000000000e+00,1.752700000000000000e+04
4.000000000000000000e+00,1.390200000000000000e+04
4.500000000000000000e+00,1.079300000000000000e+04
5.000000000000000000e+00,8.597000000000000000e+03
5.500000000000000000e+00,6.739000000000000000e+03
6.000000000000000000e+00,5.059000000000000000e+03
6.500000000000000000e+00,3.820000000000000000e+03
7.000000000000000000e+00,2.727000000000000000e+03
7.500000000000000000e+00,1.962000000000000000e+03
8.000000000000000000e+00,1.415000000000000000e+03
8.500000000000000000e+00,1.002000000000000000e+03
9.000000000000000000e+00,7.720000000000000000e+02


==> media/deviation/15/MD-Net.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,1.633000000000000000e+03
1.000000000000000000e+00,1.433100000000000000e+04
1.500000000000000000e+00,4.273000000000000000e+04
2.000000000000000000e+00,8.536800000000000000e+04
2.500000000000000000e+00,9.019300000000000000e+04
3.000000000000000000e+00,6.242500000000000000e+04
3.500000000000000000e+00,3.560300000000000000e+04
4.000000000000000000e+00,1.982500000000000000e+04
4.500000000000000000e+00,1.170200000000000000e+04
5.000000000000000000e+00,7.580000000000000000e+03
5.500000000000000000e+00,5.133000000000000000e+03
6.000000000000000000e+00,3.742000000000000000e+03
6.500000000000000000e+00,2.734000000000000000e+03
7.000000000000000000e+00,1.966000000000000000e+03
7.500000000000000000e+00,1.294000000000000000e+03
8.000000000000000000e+00,7.850000000000000000e+02
8.500000000000000000e+00,4.370000000000000000e+02
9.000000000000000000e+00,2.740000000000000000e+02


==> media/deviation/15/R2D2.csv <==
0.000000000000000000e+00,4.800000000000000000e+01
5.000000000000000000e-01,9.040000000000000000e+02
1.000000000000000000e+00,7.136000000000000000e+03
1.500000000000000000e+00,2.125000000000000000e+04
2.000000000000000000e+00,5.804900000000000000e+04
2.500000000000000000e+00,8.244900000000000000e+04
3.000000000000000000e+00,7.222500000000000000e+04
3.500000000000000000e+00,5.518500000000000000e+04
4.000000000000000000e+00,3.730000000000000000e+04
4.500000000000000000e+00,2.469100000000000000e+04
5.000000000000000000e+00,1.642600000000000000e+04
5.500000000000000000e+00,1.134200000000000000e+04
6.000000000000000000e+00,7.892000000000000000e+03
6.500000000000000000e+00,5.636000000000000000e+03
7.000000000000000000e+00,4.126000000000000000e+03
7.500000000000000000e+00,2.945000000000000000e+03
8.000000000000000000e+00,2.143000000000000000e+03
8.500000000000000000e+00,1.631000000000000000e+03
9.000000000000000000e+00,1.135000000000000000e+03


==> media/deviation/15/SuperPoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,2.459000000000000000e+03
1.000000000000000000e+00,1.942800000000000000e+04
1.500000000000000000e+00,4.871100000000000000e+04
2.000000000000000000e+00,8.967000000000000000e+04
2.500000000000000000e+00,8.539400000000000000e+04
3.000000000000000000e+00,5.324300000000000000e+04
3.500000000000000000e+00,3.174400000000000000e+04
4.000000000000000000e+00,2.005800000000000000e+04
4.500000000000000000e+00,1.428300000000000000e+04
5.000000000000000000e+00,1.077300000000000000e+04
5.500000000000000000e+00,8.960000000000000000e+03
6.000000000000000000e+00,7.184000000000000000e+03
6.500000000000000000e+00,6.055000000000000000e+03
7.000000000000000000e+00,5.288000000000000000e+03
7.500000000000000000e+00,4.339000000000000000e+03
8.000000000000000000e+00,3.626000000000000000e+03
8.500000000000000000e+00,3.006000000000000000e+03
9.000000000000000000e+00,2.418000000000000000e+03


==> media/deviation/20/DISK.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,4.000000000000000000e+00
1.000000000000000000e+00,9.940000000000000000e+02
1.500000000000000000e+00,9.146000000000000000e+03
2.000000000000000000e+00,1.481000000000000000e+04
2.500000000000000000e+00,1.490000000000000000e+04
3.000000000000000000e+00,8.349000000000000000e+03
3.500000000000000000e+00,3.361000000000000000e+03
4.000000000000000000e+00,1.591000000000000000e+03
4.500000000000000000e+00,9.050000000000000000e+02
5.000000000000000000e+00,7.380000000000000000e+02
5.500000000000000000e+00,6.800000000000000000e+02
6.000000000000000000e+00,4.880000000000000000e+02
6.500000000000000000e+00,3.730000000000000000e+02
7.000000000000000000e+00,2.480000000000000000e+02
7.500000000000000000e+00,1.460000000000000000e+02
8.000000000000000000e+00,9.300000000000000000e+01
8.500000000000000000e+00,4.800000000000000000e+01
9.000000000000000000e+00,3.200000000000000000e+01


==> media/deviation/20/DoG.csv <==
0.000000000000000000e+00,1.600000000000000000e+01
5.000000000000000000e-01,6.860000000000000000e+02
1.000000000000000000e+00,8.660000000000000000e+02
1.500000000000000000e+00,8.450000000000000000e+02
2.000000000000000000e+00,8.320000000000000000e+02
2.500000000000000000e+00,8.300000000000000000e+02
3.000000000000000000e+00,7.750000000000000000e+02
3.500000000000000000e+00,6.690000000000000000e+02
4.000000000000000000e+00,5.270000000000000000e+02
4.500000000000000000e+00,4.830000000000000000e+02
5.000000000000000000e+00,4.410000000000000000e+02
5.500000000000000000e+00,4.140000000000000000e+02
6.000000000000000000e+00,3.640000000000000000e+02
6.500000000000000000e+00,3.130000000000000000e+02
7.000000000000000000e+00,2.600000000000000000e+02
7.500000000000000000e+00,2.260000000000000000e+02
8.000000000000000000e+00,1.590000000000000000e+02
8.500000000000000000e+00,1.250000000000000000e+02
9.000000000000000000e+00,7.500000000000000000e+01


==> media/deviation/20/HarrisCorners.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
1.000000000000000000e+00,1.715000000000000000e+03
1.500000000000000000e+00,1.107300000000000000e+04
2.000000000000000000e+00,1.543200000000000000e+04
2.500000000000000000e+00,1.482800000000000000e+04
3.000000000000000000e+00,8.582000000000000000e+03
3.500000000000000000e+00,5.533000000000000000e+03
4.000000000000000000e+00,4.491000000000000000e+03
4.500000000000000000e+00,3.728000000000000000e+03
5.000000000000000000e+00,3.176000000000000000e+03
5.500000000000000000e+00,2.573000000000000000e+03
6.000000000000000000e+00,1.952000000000000000e+03
6.500000000000000000e+00,1.482000000000000000e+03
7.000000000000000000e+00,1.040000000000000000e+03
7.500000000000000000e+00,7.430000000000000000e+02
8.000000000000000000e+00,5.260000000000000000e+02
8.500000000000000000e+00,3.240000000000000000e+02
9.000000000000000000e+00,2.480000000000000000e+02


==> media/deviation/20/MD-Net.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,2.000000000000000000e+00
1.000000000000000000e+00,1.910000000000000000e+02
1.500000000000000000e+00,2.311000000000000000e+03
2.000000000000000000e+00,8.214000000000000000e+03
2.500000000000000000e+00,1.494600000000000000e+04
3.000000000000000000e+00,1.429900000000000000e+04
3.500000000000000000e+00,9.332000000000000000e+03
4.000000000000000000e+00,5.623000000000000000e+03
4.500000000000000000e+00,3.505000000000000000e+03
5.000000000000000000e+00,2.263000000000000000e+03
5.500000000000000000e+00,1.584000000000000000e+03
6.000000000000000000e+00,1.260000000000000000e+03
6.500000000000000000e+00,9.640000000000000000e+02
7.000000000000000000e+00,7.390000000000000000e+02
7.500000000000000000e+00,4.800000000000000000e+02
8.000000000000000000e+00,2.670000000000000000e+02
8.500000000000000000e+00,1.580000000000000000e+02
9.000000000000000000e+00,6.600000000000000000e+01


==> media/deviation/20/R2D2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
1.000000000000000000e+00,5.900000000000000000e+01
1.500000000000000000e+00,9.840000000000000000e+02
2.000000000000000000e+00,5.898000000000000000e+03
2.500000000000000000e+00,1.179500000000000000e+04
3.000000000000000000e+00,1.284500000000000000e+04
3.500000000000000000e+00,1.150000000000000000e+04
4.000000000000000000e+00,8.158000000000000000e+03
4.500000000000000000e+00,5.641000000000000000e+03
5.000000000000000000e+00,3.881000000000000000e+03
5.500000000000000000e+00,2.786000000000000000e+03
6.000000000000000000e+00,2.040000000000000000e+03
6.500000000000000000e+00,1.579000000000000000e+03
7.000000000000000000e+00,1.254000000000000000e+03
7.500000000000000000e+00,9.090000000000000000e+02
8.000000000000000000e+00,6.780000000000000000e+02
8.500000000000000000e+00,5.500000000000000000e+02
9.000000000000000000e+00,3.420000000000000000e+02


==> media/deviation/20/SuperPoint.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000000e+00
1.000000000000000000e+00,1.258000000000000000e+03
1.500000000000000000e+00,9.591000000000000000e+03
2.000000000000000000e+00,2.208100000000000000e+04
2.500000000000000000e+00,2.507300000000000000e+04
3.000000000000000000e+00,1.659200000000000000e+04
3.500000000000000000e+00,9.392000000000000000e+03
4.000000000000000000e+00,5.658000000000000000e+03
4.500000000000000000e+00,3.882000000000000000e+03
5.000000000000000000e+00,2.705000000000000000e+03
5.500000000000000000e+00,2.180000000000000000e+03
6.000000000000000000e+00,1.777000000000000000e+03
6.500000000000000000e+00,1.522000000000000000e+03
7.000000000000000000e+00,1.389000000000000000e+03
7.500000000000000000e+00,1.147000000000000000e+03
8.000000000000000000e+00,1.021000000000000000e+03
8.500000000000000000e+00,8.250000000000000000e+02
9.000000000000000000e+00,6.950000000000000000e+02


==> media/deviation/5/DISK.csv <==
0.000000000000000000e+00,6.820000000000000000e+02
5.000000000000000000e-01,2.732300000000000000e+04
1.000000000000000000e+00,9.829800000000000000e+04
1.500000000000000000e+00,1.672140000000000000e+05
2.000000000000000000e+00,1.551900000000000000e+05
2.500000000000000000e+00,1.039150000000000000e+05
3.000000000000000000e+00,5.659200000000000000e+04
3.500000000000000000e+00,2.887400000000000000e+04
4.000000000000000000e+00,1.623600000000000000e+04
4.500000000000000000e+00,1.006200000000000000e+04
5.000000000000000000e+00,6.967000000000000000e+03
5.500000000000000000e+00,4.964000000000000000e+03
6.000000000000000000e+00,3.612000000000000000e+03
6.500000000000000000e+00,2.531000000000000000e+03
7.000000000000000000e+00,1.703000000000000000e+03
7.500000000000000000e+00,1.108000000000000000e+03
8.000000000000000000e+00,8.190000000000000000e+02
8.500000000000000000e+00,5.440000000000000000e+02
9.000000000000000000e+00,4.400000000000000000e+02


==> media/deviation/5/DoG.csv <==
0.000000000000000000e+00,5.921500000000000000e+04
5.000000000000000000e-01,1.758760000000000000e+05
1.000000000000000000e+00,1.206300000000000000e+05
1.500000000000000000e+00,7.318400000000000000e+04
2.000000000000000000e+00,4.738700000000000000e+04
2.500000000000000000e+00,3.245300000000000000e+04
3.000000000000000000e+00,2.330800000000000000e+04
3.500000000000000000e+00,1.746700000000000000e+04
4.000000000000000000e+00,1.342900000000000000e+04
4.500000000000000000e+00,1.089700000000000000e+04
5.000000000000000000e+00,9.132000000000000000e+03
5.500000000000000000e+00,7.615000000000000000e+03
6.000000000000000000e+00,6.417000000000000000e+03
6.500000000000000000e+00,5.590000000000000000e+03
7.000000000000000000e+00,4.661000000000000000e+03
7.500000000000000000e+00,3.903000000000000000e+03
8.000000000000000000e+00,3.259000000000000000e+03
8.500000000000000000e+00,2.929000000000000000e+03
9.000000000000000000e+00,2.696000000000000000e+03


==> media/deviation/5/HarrisCorners.csv <==
0.000000000000000000e+00,6.120000000000000000e+02
5.000000000000000000e-01,3.309300000000000000e+04
1.000000000000000000e+00,1.073420000000000000e+05
1.500000000000000000e+00,1.630220000000000000e+05
2.000000000000000000e+00,1.340160000000000000e+05
2.500000000000000000e+00,8.065500000000000000e+04
3.000000000000000000e+00,4.412100000000000000e+04
3.500000000000000000e+00,2.876500000000000000e+04
4.000000000000000000e+00,2.208400000000000000e+04
4.500000000000000000e+00,1.682400000000000000e+04
5.000000000000000000e+00,1.300800000000000000e+04
5.500000000000000000e+00,1.009300000000000000e+04
6.000000000000000000e+00,7.684000000000000000e+03
6.500000000000000000e+00,5.870000000000000000e+03
7.000000000000000000e+00,4.419000000000000000e+03
7.500000000000000000e+00,3.414000000000000000e+03
8.000000000000000000e+00,2.677000000000000000e+03
8.500000000000000000e+00,2.148000000000000000e+03
9.000000000000000000e+00,1.790000000000000000e+03


==> media/deviation/5/MD-Net.csv <==
0.000000000000000000e+00,4.530000000000000000e+02
5.000000000000000000e-01,1.277700000000000000e+04
1.000000000000000000e+00,4.313300000000000000e+04
1.500000000000000000e+00,9.047400000000000000e+04
2.000000000000000000e+00,1.472970000000000000e+05
2.500000000000000000e+00,1.389740000000000000e+05
3.000000000000000000e+00,9.433000000000000000e+04
3.500000000000000000e+00,5.581200000000000000e+04
4.000000000000000000e+00,3.295400000000000000e+04
4.500000000000000000e+00,2.110000000000000000e+04
5.000000000000000000e+00,1.417200000000000000e+04
5.500000000000000000e+00,1.001300000000000000e+04
6.000000000000000000e+00,7.322000000000000000e+03
6.500000000000000000e+00,5.459000000000000000e+03
7.000000000000000000e+00,3.842000000000000000e+03
7.500000000000000000e+00,2.587000000000000000e+03
8.000000000000000000e+00,1.857000000000000000e+03
8.500000000000000000e+00,1.189000000000000000e+03
9.000000000000000000e+00,8.190000000000000000e+02


==> media/deviation/5/R2D2.csv <==
0.000000000000000000e+00,1.906000000000000000e+03
5.000000000000000000e-01,5.685000000000000000e+03
1.000000000000000000e+00,2.218600000000000000e+04
1.500000000000000000e+00,4.710200000000000000e+04
2.000000000000000000e+00,1.017540000000000000e+05
2.500000000000000000e+00,1.271920000000000000e+05
3.000000000000000000e+00,1.057410000000000000e+05
3.500000000000000000e+00,8.015400000000000000e+04
4.000000000000000000e+00,5.564500000000000000e+04
4.500000000000000000e+00,3.822300000000000000e+04
5.000000000000000000e+00,2.675300000000000000e+04
5.500000000000000000e+00,1.926100000000000000e+04
6.000000000000000000e+00,1.409500000000000000e+04
6.500000000000000000e+00,1.039200000000000000e+04
7.000000000000000000e+00,7.953000000000000000e+03
7.500000000000000000e+00,5.895000000000000000e+03
8.000000000000000000e+00,4.401000000000000000e+03
8.500000000000000000e+00,3.535000000000000000e+03
9.000000000000000000e+00,2.532000000000000000e+03


==> media/deviation/5/SuperPoint.csv <==
0.000000000000000000e+00,1.360000000000000000e+02
5.000000000000000000e-01,8.239000000000000000e+03
1.000000000000000000e+00,3.351000000000000000e+04
1.500000000000000000e+00,7.066600000000000000e+04
2.000000000000000000e+00,1.251640000000000000e+05
2.500000000000000000e+00,1.191440000000000000e+05
3.000000000000000000e+00,7.882700000000000000e+04
3.500000000000000000e+00,5.202000000000000000e+04
4.000000000000000000e+00,3.686100000000000000e+04
4.500000000000000000e+00,2.855300000000000000e+04
5.000000000000000000e+00,2.293200000000000000e+04
5.500000000000000000e+00,1.934300000000000000e+04
6.000000000000000000e+00,1.550800000000000000e+04
6.500000000000000000e+00,1.317100000000000000e+04
7.000000000000000000e+00,1.111600000000000000e+04
7.500000000000000000e+00,9.303000000000000000e+03
8.000000000000000000e+00,8.002000000000000000e+03
8.500000000000000000e+00,6.800000000000000000e+03
9.000000000000000000e+00,5.901000000000000000e+03


==> media/robustness/1/DISK.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,3.000000000000000000e+00
7.000000000000000000e+00,2.890000000000000000e+02
8.000000000000000000e+00,3.391000000000000000e+03
9.000000000000000000e+00,4.228000000000000000e+03
1.000000000000000000e+01,3.938000000000000000e+03
1.100000000000000000e+01,3.592000000000000000e+03
1.200000000000000000e+01,3.276000000000000000e+03
1.300000000000000000e+01,2.950000000000000000e+03
1.400000000000000000e+01,2.519000000000000000e+03
1.500000000000000000e+01,2.006000000000000000e+03
1.600000000000000000e+01,1.171000000000000000e+03
1.700000000000000000e+01,5.080000000000000000e+02
1.800000000000000000e+01,1.060000000000000000e+02
1.900000000000000000e+01,2.400000000000000000e+01
2.000000000000000000e+01,4.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/1/DoG.csv <==
0.000000000000000000e+00,8.970000000000000000e+02
1.000000000000000000e+00,1.367200000000000000e+04
2.000000000000000000e+00,6.721000000000000000e+03
3.000000000000000000e+00,5.093000000000000000e+03
4.000000000000000000e+00,4.630000000000000000e+03
5.000000000000000000e+00,3.434000000000000000e+03
6.000000000000000000e+00,5.291000000000000000e+03
7.000000000000000000e+00,1.074300000000000000e+04
8.000000000000000000e+00,1.939600000000000000e+04
9.000000000000000000e+00,2.127700000000000000e+04
1.000000000000000000e+01,2.205500000000000000e+04
1.100000000000000000e+01,2.300600000000000000e+04
1.200000000000000000e+01,2.430300000000000000e+04
1.300000000000000000e+01,2.465000000000000000e+04
1.400000000000000000e+01,2.364700000000000000e+04
1.500000000000000000e+01,2.127700000000000000e+04
1.600000000000000000e+01,1.649800000000000000e+04
1.700000000000000000e+01,1.095000000000000000e+04
1.800000000000000000e+01,5.768000000000000000e+03
1.900000000000000000e+01,2.094000000000000000e+03
2.000000000000000000e+01,5.770000000000000000e+02
2.100000000000000000e+01,1.250000000000000000e+02
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/1/HarrisCorners.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,3.200000000000000000e+01
7.000000000000000000e+00,8.480000000000000000e+02
8.000000000000000000e+00,4.073000000000000000e+03
9.000000000000000000e+00,4.963000000000000000e+03
1.000000000000000000e+01,4.414000000000000000e+03
1.100000000000000000e+01,4.110000000000000000e+03
1.200000000000000000e+01,3.799000000000000000e+03
1.300000000000000000e+01,3.399000000000000000e+03
1.400000000000000000e+01,3.038000000000000000e+03
1.500000000000000000e+01,2.348000000000000000e+03
1.600000000000000000e+01,1.538000000000000000e+03
1.700000000000000000e+01,8.550000000000000000e+02
1.800000000000000000e+01,2.450000000000000000e+02
1.900000000000000000e+01,4.200000000000000000e+01
2.000000000000000000e+01,1.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/1/MD-Net.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,1.750000000000000000e+02
4.000000000000000000e+00,1.820000000000000000e+02
5.000000000000000000e+00,1.060000000000000000e+02
6.000000000000000000e+00,1.430000000000000000e+02
7.000000000000000000e+00,1.780000000000000000e+02
8.000000000000000000e+00,1.085000000000000000e+03
9.000000000000000000e+00,1.814000000000000000e+03
1.000000000000000000e+01,1.803000000000000000e+03
1.100000000000000000e+01,1.753000000000000000e+03
1.200000000000000000e+01,1.723000000000000000e+03
1.300000000000000000e+01,1.629000000000000000e+03
1.400000000000000000e+01,1.363000000000000000e+03
1.500000000000000000e+01,8.900000000000000000e+02
1.600000000000000000e+01,5.160000000000000000e+02
1.700000000000000000e+01,1.850000000000000000e+02
1.800000000000000000e+01,3.900000000000000000e+01
1.900000000000000000e+01,1.000000000000000000e+00
2.000000000000000000e+01,2.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/1/R2D2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.120000000000000000e+02
2.000000000000000000e+00,1.680000000000000000e+02
3.000000000000000000e+00,1.330000000000000000e+02
4.000000000000000000e+00,4.400000000000000000e+01
5.000000000000000000e+00,2.700000000000000000e+01
6.000000000000000000e+00,2.100000000000000000e+01
7.000000000000000000e+00,1.600000000000000000e+01
8.000000000000000000e+00,1.170000000000000000e+02
9.000000000000000000e+00,1.265000000000000000e+03
1.000000000000000000e+01,1.247000000000000000e+03
1.100000000000000000e+01,1.214000000000000000e+03
1.200000000000000000e+01,1.128000000000000000e+03
1.300000000000000000e+01,9.360000000000000000e+02
1.400000000000000000e+01,6.680000000000000000e+02
1.500000000000000000e+01,4.610000000000000000e+02
1.600000000000000000e+01,2.930000000000000000e+02
1.700000000000000000e+01,1.430000000000000000e+02
1.800000000000000000e+01,4.400000000000000000e+01
1.900000000000000000e+01,1.000000000000000000e+01
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,1.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/1/SuperPoint.csv <==
0.000000000000000000e+00,3.820000000000000000e+02
1.000000000000000000e+00,1.388000000000000000e+03
2.000000000000000000e+00,1.410000000000000000e+02
3.000000000000000000e+00,3.200000000000000000e+01
4.000000000000000000e+00,1.200000000000000000e+01
5.000000000000000000e+00,1.700000000000000000e+01
6.000000000000000000e+00,5.700000000000000000e+01
7.000000000000000000e+00,1.620000000000000000e+02
8.000000000000000000e+00,3.850000000000000000e+02
9.000000000000000000e+00,7.610000000000000000e+02
1.000000000000000000e+01,7.570000000000000000e+02
1.100000000000000000e+01,8.180000000000000000e+02
1.200000000000000000e+01,8.910000000000000000e+02
1.300000000000000000e+01,9.970000000000000000e+02
1.400000000000000000e+01,1.071000000000000000e+03
1.500000000000000000e+01,1.025000000000000000e+03
1.600000000000000000e+01,7.670000000000000000e+02
1.700000000000000000e+01,4.700000000000000000e+02
1.800000000000000000e+01,1.640000000000000000e+02
1.900000000000000000e+01,2.800000000000000000e+01
2.000000000000000000e+01,5.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/1/binhist.csv <==
x,HarrisCorners,uprightSIFT,DISK,SuperPoint,R2D2,MD-Net
0.000000000000000000e+00,0.000000000000000000e+00,8.970000000000000000e+02,0.000000000000000000e+00,3.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,1.367200000000000000e+04,0.000000000000000000e+00,1.388000000000000000e+03,1.120000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,6.721000000000000000e+03,0.000000000000000000e+00,1.410000000000000000e+02,1.680000000000000000e+02,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,5.093000000000000000e+03,0.000000000000000000e+00,3.200000000000000000e+01,1.330000000000000000e+02,1.750000000000000000e+02
4.000000000000000000e+00,0.000000000000000000e+00,4.630000000000000000e+03,0.000000000000000000e+00,1.200000000000000000e+01,4.400000000000000000e+01,1.820000000000000000e+02
5.000000000000000000e+00,0.000000000000000000e+00,3.434000000000000000e+03,0.000000000000000000e+00,1.700000000000000000e+01,2.700000000000000000e+01,1.060000000000000000e+02
6.000000000000000000e+00,3.200000000000000000e+01,5.291000000000000000e+03,3.000000000000000000e+00,5.700000000000000000e+01,2.100000000000000000e+01,1.430000000000000000e+02
7.000000000000000000e+00,8.480000000000000000e+02,1.074300000000000000e+04,2.890000000000000000e+02,1.620000000000000000e+02,1.600000000000000000e+01,1.780000000000000000e+02
8.000000000000000000e+00,4.073000000000000000e+03,1.939600000000000000e+04,3.391000000000000000e+03,3.850000000000000000e+02,1.170000000000000000e+02,1.085000000000000000e+03
9.000000000000000000e+00,4.963000000000000000e+03,2.127700000000000000e+04,4.228000000000000000e+03,7.610000000000000000e+02,1.265000000000000000e+03,1.814000000000000000e+03
1.000000000000000000e+01,4.414000000000000000e+03,2.205500000000000000e+04,3.938000000000000000e+03,7.570000000000000000e+02,1.247000000000000000e+03,1.803000000000000000e+03
1.100000000000000000e+01,4.110000000000000000e+03,2.300600000000000000e+04,3.592000000000000000e+03,8.180000000000000000e+02,1.214000000000000000e+03,1.753000000000000000e+03
1.200000000000000000e+01,3.799000000000000000e+03,2.430300000000000000e+04,3.276000000000000000e+03,8.910000000000000000e+02,1.128000000000000000e+03,1.723000000000000000e+03
1.300000000000000000e+01,3.399000000000000000e+03,2.465000000000000000e+04,2.950000000000000000e+03,9.970000000000000000e+02,9.360000000000000000e+02,1.629000000000000000e+03
1.400000000000000000e+01,3.038000000000000000e+03,2.364700000000000000e+04,2.519000000000000000e+03,1.071000000000000000e+03,6.680000000000000000e+02,1.363000000000000000e+03
1.500000000000000000e+01,2.348000000000000000e+03,2.127700000000000000e+04,2.006000000000000000e+03,1.025000000000000000e+03,4.610000000000000000e+02,8.900000000000000000e+02
1.600000000000000000e+01,1.538000000000000000e+03,1.649800000000000000e+04,1.171000000000000000e+03,7.670000000000000000e+02,2.930000000000000000e+02,5.160000000000000000e+02
1.700000000000000000e+01,8.550000000000000000e+02,1.095000000000000000e+04,5.080000000000000000e+02,4.700000000000000000e+02,1.430000000000000000e+02,1.850000000000000000e+02
1.800000000000000000e+01,2.450000000000000000e+02,5.768000000000000000e+03,1.060000000000000000e+02,1.640000000000000000e+02,4.400000000000000000e+01,3.900000000000000000e+01
1.900000000000000000e+01,4.200000000000000000e+01,2.094000000000000000e+03,2.400000000000000000e+01,2.800000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+00
2.000000000000000000e+01,1.000000000000000000e+00,5.770000000000000000e+02,4.000000000000000000e+00,5.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00,1.250000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> media/robustness/2/DISK.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,1.200000000000000000e+01
7.000000000000000000e+00,7.080000000000000000e+02
8.000000000000000000e+00,1.470300000000000000e+04
9.000000000000000000e+00,2.624700000000000000e+04
1.000000000000000000e+01,2.529100000000000000e+04
1.100000000000000000e+01,2.482200000000000000e+04
1.200000000000000000e+01,2.508000000000000000e+04
1.300000000000000000e+01,2.542000000000000000e+04
1.400000000000000000e+01,2.591400000000000000e+04
1.500000000000000000e+01,2.651500000000000000e+04
1.600000000000000000e+01,2.656200000000000000e+04
1.700000000000000000e+01,2.574000000000000000e+04
1.800000000000000000e+01,2.194700000000000000e+04
1.900000000000000000e+01,1.441200000000000000e+04
2.000000000000000000e+01,7.395000000000000000e+03
2.100000000000000000e+01,2.749000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/2/DoG.csv <==
0.000000000000000000e+00,8.970000000000000000e+02
1.000000000000000000e+00,1.409600000000000000e+04
2.000000000000000000e+00,9.322000000000000000e+03
3.000000000000000000e+00,7.477000000000000000e+03
4.000000000000000000e+00,7.052000000000000000e+03
5.000000000000000000e+00,5.502000000000000000e+03
6.000000000000000000e+00,8.279000000000000000e+03
7.000000000000000000e+00,1.762400000000000000e+04
8.000000000000000000e+00,3.155500000000000000e+04
9.000000000000000000e+00,3.522100000000000000e+04
1.000000000000000000e+01,3.635700000000000000e+04
1.100000000000000000e+01,3.810400000000000000e+04
1.200000000000000000e+01,4.091300000000000000e+04
1.300000000000000000e+01,4.325800000000000000e+04
1.400000000000000000e+01,4.390400000000000000e+04
1.500000000000000000e+01,4.221500000000000000e+04
1.600000000000000000e+01,3.574500000000000000e+04
1.700000000000000000e+01,2.605200000000000000e+04
1.800000000000000000e+01,1.526700000000000000e+04
1.900000000000000000e+01,6.496000000000000000e+03
2.000000000000000000e+01,2.037000000000000000e+03
2.100000000000000000e+01,3.760000000000000000e+02
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/2/HarrisCorners.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,1.090000000000000000e+02
7.000000000000000000e+00,3.214000000000000000e+03
8.000000000000000000e+00,1.615500000000000000e+04
9.000000000000000000e+00,2.295700000000000000e+04
1.000000000000000000e+01,2.329600000000000000e+04
1.100000000000000000e+01,2.336500000000000000e+04
1.200000000000000000e+01,2.405100000000000000e+04
1.300000000000000000e+01,2.478800000000000000e+04
1.400000000000000000e+01,2.581500000000000000e+04
1.500000000000000000e+01,2.641500000000000000e+04
1.600000000000000000e+01,2.781300000000000000e+04
1.700000000000000000e+01,2.865600000000000000e+04
1.800000000000000000e+01,2.591100000000000000e+04
1.900000000000000000e+01,1.873500000000000000e+04
2.000000000000000000e+01,8.340000000000000000e+03
2.100000000000000000e+01,4.449000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/2/MD-Net.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,4.510000000000000000e+02
4.000000000000000000e+00,6.970000000000000000e+02
5.000000000000000000e+00,7.660000000000000000e+02
6.000000000000000000e+00,9.350000000000000000e+02
7.000000000000000000e+00,1.054000000000000000e+03
8.000000000000000000e+00,5.983000000000000000e+03
9.000000000000000000e+00,1.231800000000000000e+04
1.000000000000000000e+01,1.268200000000000000e+04
1.100000000000000000e+01,1.311500000000000000e+04
1.200000000000000000e+01,1.327000000000000000e+04
1.300000000000000000e+01,1.391500000000000000e+04
1.400000000000000000e+01,1.410500000000000000e+04
1.500000000000000000e+01,1.427800000000000000e+04
1.600000000000000000e+01,1.406400000000000000e+04
1.700000000000000000e+01,1.263900000000000000e+04
1.800000000000000000e+01,9.670000000000000000e+03
1.900000000000000000e+01,5.539000000000000000e+03
2.000000000000000000e+01,1.931000000000000000e+03
2.100000000000000000e+01,5.730000000000000000e+02
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/2/R2D2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.780000000000000000e+02
2.000000000000000000e+00,3.820000000000000000e+02
3.000000000000000000e+00,4.620000000000000000e+02
4.000000000000000000e+00,2.430000000000000000e+02
5.000000000000000000e+00,1.470000000000000000e+02
6.000000000000000000e+00,1.530000000000000000e+02
7.000000000000000000e+00,1.590000000000000000e+02
8.000000000000000000e+00,7.640000000000000000e+02
9.000000000000000000e+00,7.340000000000000000e+03
1.000000000000000000e+01,7.665000000000000000e+03
1.100000000000000000e+01,7.877000000000000000e+03
1.200000000000000000e+01,7.765000000000000000e+03
1.300000000000000000e+01,7.841000000000000000e+03
1.400000000000000000e+01,7.830000000000000000e+03
1.500000000000000000e+01,7.642000000000000000e+03
1.600000000000000000e+01,7.003000000000000000e+03
1.700000000000000000e+01,6.301000000000000000e+03
1.800000000000000000e+01,4.691000000000000000e+03
1.900000000000000000e+01,2.657000000000000000e+03
2.000000000000000000e+01,8.420000000000000000e+02
2.100000000000000000e+01,2.020000000000000000e+02
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/2/SuperPoint.csv <==
0.000000000000000000e+00,3.820000000000000000e+02
1.000000000000000000e+00,1.608000000000000000e+03
2.000000000000000000e+00,3.220000000000000000e+02
3.000000000000000000e+00,1.420000000000000000e+02
4.000000000000000000e+00,8.300000000000000000e+01
5.000000000000000000e+00,1.450000000000000000e+02
6.000000000000000000e+00,2.960000000000000000e+02
7.000000000000000000e+00,1.120000000000000000e+03
8.000000000000000000e+00,2.668000000000000000e+03
9.000000000000000000e+00,5.395000000000000000e+03
1.000000000000000000e+01,5.413000000000000000e+03
1.100000000000000000e+01,5.680000000000000000e+03
1.200000000000000000e+01,6.093000000000000000e+03
1.300000000000000000e+01,6.973000000000000000e+03
1.400000000000000000e+01,8.170000000000000000e+03
1.500000000000000000e+01,9.604000000000000000e+03
1.600000000000000000e+01,1.144700000000000000e+04
1.700000000000000000e+01,1.286600000000000000e+04
1.800000000000000000e+01,1.388800000000000000e+04
1.900000000000000000e+01,1.193900000000000000e+04
2.000000000000000000e+01,7.191000000000000000e+03
2.100000000000000000e+01,3.663000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/2/binhist.csv <==
x,HarrisCorners,uprightSIFT,DISK,SuperPoint,R2D2,MD-Net
0.000000000000000000e+00,0.000000000000000000e+00,8.970000000000000000e+02,0.000000000000000000e+00,3.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,1.409600000000000000e+04,0.000000000000000000e+00,1.608000000000000000e+03,1.780000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,9.322000000000000000e+03,0.000000000000000000e+00,3.220000000000000000e+02,3.820000000000000000e+02,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,7.477000000000000000e+03,0.000000000000000000e+00,1.420000000000000000e+02,4.620000000000000000e+02,4.510000000000000000e+02
4.000000000000000000e+00,0.000000000000000000e+00,7.052000000000000000e+03,0.000000000000000000e+00,8.300000000000000000e+01,2.430000000000000000e+02,6.970000000000000000e+02
5.000000000000000000e+00,0.000000000000000000e+00,5.502000000000000000e+03,0.000000000000000000e+00,1.450000000000000000e+02,1.470000000000000000e+02,7.660000000000000000e+02
6.000000000000000000e+00,1.090000000000000000e+02,8.279000000000000000e+03,1.200000000000000000e+01,2.960000000000000000e+02,1.530000000000000000e+02,9.350000000000000000e+02
7.000000000000000000e+00,3.214000000000000000e+03,1.762400000000000000e+04,7.080000000000000000e+02,1.120000000000000000e+03,1.590000000000000000e+02,1.054000000000000000e+03
8.000000000000000000e+00,1.615500000000000000e+04,3.155500000000000000e+04,1.470300000000000000e+04,2.668000000000000000e+03,7.640000000000000000e+02,5.983000000000000000e+03
9.000000000000000000e+00,2.295700000000000000e+04,3.522100000000000000e+04,2.624700000000000000e+04,5.395000000000000000e+03,7.340000000000000000e+03,1.231800000000000000e+04
1.000000000000000000e+01,2.329600000000000000e+04,3.635700000000000000e+04,2.529100000000000000e+04,5.413000000000000000e+03,7.665000000000000000e+03,1.268200000000000000e+04
1.100000000000000000e+01,2.336500000000000000e+04,3.810400000000000000e+04,2.482200000000000000e+04,5.680000000000000000e+03,7.877000000000000000e+03,1.311500000000000000e+04
1.200000000000000000e+01,2.405100000000000000e+04,4.091300000000000000e+04,2.508000000000000000e+04,6.093000000000000000e+03,7.765000000000000000e+03,1.327000000000000000e+04
1.300000000000000000e+01,2.478800000000000000e+04,4.325800000000000000e+04,2.542000000000000000e+04,6.973000000000000000e+03,7.841000000000000000e+03,1.391500000000000000e+04
1.400000000000000000e+01,2.581500000000000000e+04,4.390400000000000000e+04,2.591400000000000000e+04,8.170000000000000000e+03,7.830000000000000000e+03,1.410500000000000000e+04
1.500000000000000000e+01,2.641500000000000000e+04,4.221500000000000000e+04,2.651500000000000000e+04,9.604000000000000000e+03,7.642000000000000000e+03,1.427800000000000000e+04
1.600000000000000000e+01,2.781300000000000000e+04,3.574500000000000000e+04,2.656200000000000000e+04,1.144700000000000000e+04,7.003000000000000000e+03,1.406400000000000000e+04
1.700000000000000000e+01,2.865600000000000000e+04,2.605200000000000000e+04,2.574000000000000000e+04,1.286600000000000000e+04,6.301000000000000000e+03,1.263900000000000000e+04
1.800000000000000000e+01,2.591100000000000000e+04,1.526700000000000000e+04,2.194700000000000000e+04,1.388800000000000000e+04,4.691000000000000000e+03,9.670000000000000000e+03
1.900000000000000000e+01,1.873500000000000000e+04,6.496000000000000000e+03,1.441200000000000000e+04,1.193900000000000000e+04,2.657000000000000000e+03,5.539000000000000000e+03
2.000000000000000000e+01,8.340000000000000000e+03,2.037000000000000000e+03,7.395000000000000000e+03,7.191000000000000000e+03,8.420000000000000000e+02,1.931000000000000000e+03
2.100000000000000000e+01,4.449000000000000000e+03,3.760000000000000000e+02,2.749000000000000000e+03,3.663000000000000000e+03,2.020000000000000000e+02,5.730000000000000000e+02
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> media/robustness/3/DISK.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,2.500000000000000000e+01
7.000000000000000000e+00,8.750000000000000000e+02
8.000000000000000000e+00,1.986800000000000000e+04
9.000000000000000000e+00,4.197000000000000000e+04
1.000000000000000000e+01,4.104000000000000000e+04
1.100000000000000000e+01,4.086400000000000000e+04
1.200000000000000000e+01,4.154000000000000000e+04
1.300000000000000000e+01,4.295600000000000000e+04
1.400000000000000000e+01,4.471700000000000000e+04
1.500000000000000000e+01,4.699200000000000000e+04
1.600000000000000000e+01,4.940900000000000000e+04
1.700000000000000000e+01,5.188200000000000000e+04
1.800000000000000000e+01,5.016600000000000000e+04
1.900000000000000000e+01,4.046400000000000000e+04
2.000000000000000000e+01,2.626200000000000000e+04
2.100000000000000000e+01,1.359200000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/3/DoG.csv <==
0.000000000000000000e+00,8.970000000000000000e+02
1.000000000000000000e+00,1.439300000000000000e+04
2.000000000000000000e+00,1.052700000000000000e+04
3.000000000000000000e+00,8.584000000000000000e+03
4.000000000000000000e+00,8.177000000000000000e+03
5.000000000000000000e+00,6.400000000000000000e+03
6.000000000000000000e+00,9.410000000000000000e+03
7.000000000000000000e+00,2.011300000000000000e+04
8.000000000000000000e+00,3.623000000000000000e+04
9.000000000000000000e+00,4.054500000000000000e+04
1.000000000000000000e+01,4.166700000000000000e+04
1.100000000000000000e+01,4.342600000000000000e+04
1.200000000000000000e+01,4.685100000000000000e+04
1.300000000000000000e+01,4.981300000000000000e+04
1.400000000000000000e+01,5.124300000000000000e+04
1.500000000000000000e+01,5.021300000000000000e+04
1.600000000000000000e+01,4.393900000000000000e+04
1.700000000000000000e+01,3.378100000000000000e+04
1.800000000000000000e+01,2.105100000000000000e+04
1.900000000000000000e+01,9.988000000000000000e+03
2.000000000000000000e+01,3.402000000000000000e+03
2.100000000000000000e+01,6.730000000000000000e+02
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/3/HarrisCorners.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,1.510000000000000000e+02
7.000000000000000000e+00,4.488000000000000000e+03
8.000000000000000000e+00,2.215100000000000000e+04
9.000000000000000000e+00,3.218000000000000000e+04
1.000000000000000000e+01,3.299400000000000000e+04
1.100000000000000000e+01,3.333400000000000000e+04
1.200000000000000000e+01,3.488700000000000000e+04
1.300000000000000000e+01,3.649100000000000000e+04
1.400000000000000000e+01,3.911400000000000000e+04
1.500000000000000000e+01,4.179100000000000000e+04
1.600000000000000000e+01,4.632700000000000000e+04
1.700000000000000000e+01,5.178700000000000000e+04
1.800000000000000000e+01,5.406700000000000000e+04
1.900000000000000000e+01,4.592900000000000000e+04
2.000000000000000000e+01,2.614700000000000000e+04
2.100000000000000000e+01,1.690200000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/3/MD-Net.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,5.760000000000000000e+02
4.000000000000000000e+00,1.122000000000000000e+03
5.000000000000000000e+00,1.388000000000000000e+03
6.000000000000000000e+00,1.922000000000000000e+03
7.000000000000000000e+00,2.161000000000000000e+03
8.000000000000000000e+00,1.043400000000000000e+04
9.000000000000000000e+00,2.656300000000000000e+04
1.000000000000000000e+01,2.790500000000000000e+04
1.100000000000000000e+01,2.946400000000000000e+04
1.200000000000000000e+01,3.045300000000000000e+04
1.300000000000000000e+01,3.282300000000000000e+04
1.400000000000000000e+01,3.574000000000000000e+04
1.500000000000000000e+01,3.856800000000000000e+04
1.600000000000000000e+01,4.233500000000000000e+04
1.700000000000000000e+01,4.643800000000000000e+04
1.800000000000000000e+01,4.566100000000000000e+04
1.900000000000000000e+01,3.558900000000000000e+04
2.000000000000000000e+01,1.794900000000000000e+04
2.100000000000000000e+01,7.715000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/3/R2D2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.430000000000000000e+02
2.000000000000000000e+00,5.980000000000000000e+02
3.000000000000000000e+00,7.310000000000000000e+02
4.000000000000000000e+00,4.810000000000000000e+02
5.000000000000000000e+00,3.640000000000000000e+02
6.000000000000000000e+00,3.460000000000000000e+02
7.000000000000000000e+00,4.500000000000000000e+02
8.000000000000000000e+00,1.931000000000000000e+03
9.000000000000000000e+00,1.806700000000000000e+04
1.000000000000000000e+01,2.044300000000000000e+04
1.100000000000000000e+01,2.165700000000000000e+04
1.200000000000000000e+01,2.227400000000000000e+04
1.300000000000000000e+01,2.422700000000000000e+04
1.400000000000000000e+01,2.623000000000000000e+04
1.500000000000000000e+01,2.787900000000000000e+04
1.600000000000000000e+01,2.936500000000000000e+04
1.700000000000000000e+01,3.202400000000000000e+04
1.800000000000000000e+01,3.343300000000000000e+04
1.900000000000000000e+01,2.839800000000000000e+04
2.000000000000000000e+01,1.347900000000000000e+04
2.100000000000000000e+01,5.258000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/3/SuperPoint.csv <==
0.000000000000000000e+00,3.820000000000000000e+02
1.000000000000000000e+00,1.820000000000000000e+03
2.000000000000000000e+00,5.810000000000000000e+02
3.000000000000000000e+00,2.900000000000000000e+02
4.000000000000000000e+00,1.940000000000000000e+02
5.000000000000000000e+00,3.560000000000000000e+02
6.000000000000000000e+00,9.030000000000000000e+02
7.000000000000000000e+00,3.495000000000000000e+03
8.000000000000000000e+00,7.751000000000000000e+03
9.000000000000000000e+00,1.359400000000000000e+04
1.000000000000000000e+01,1.447200000000000000e+04
1.100000000000000000e+01,1.508900000000000000e+04
1.200000000000000000e+01,1.615400000000000000e+04
1.300000000000000000e+01,1.835700000000000000e+04
1.400000000000000000e+01,2.102600000000000000e+04
1.500000000000000000e+01,2.537900000000000000e+04
1.600000000000000000e+01,3.066100000000000000e+04
1.700000000000000000e+01,3.748900000000000000e+04
1.800000000000000000e+01,4.615800000000000000e+04
1.900000000000000000e+01,4.796700000000000000e+04
2.000000000000000000e+01,3.489200000000000000e+04
2.100000000000000000e+01,2.311600000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/3/binhist.csv <==
x,HarrisCorners,uprightSIFT,DISK,SuperPoint,R2D2,MD-Net
0.000000000000000000e+00,0.000000000000000000e+00,8.970000000000000000e+02,0.000000000000000000e+00,3.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,1.439300000000000000e+04,0.000000000000000000e+00,1.820000000000000000e+03,2.430000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,1.052700000000000000e+04,0.000000000000000000e+00,5.810000000000000000e+02,5.980000000000000000e+02,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,8.584000000000000000e+03,0.000000000000000000e+00,2.900000000000000000e+02,7.310000000000000000e+02,5.760000000000000000e+02
4.000000000000000000e+00,0.000000000000000000e+00,8.177000000000000000e+03,0.000000000000000000e+00,1.940000000000000000e+02,4.810000000000000000e+02,1.122000000000000000e+03
5.000000000000000000e+00,0.000000000000000000e+00,6.400000000000000000e+03,0.000000000000000000e+00,3.560000000000000000e+02,3.640000000000000000e+02,1.388000000000000000e+03
6.000000000000000000e+00,1.510000000000000000e+02,9.410000000000000000e+03,2.500000000000000000e+01,9.030000000000000000e+02,3.460000000000000000e+02,1.922000000000000000e+03
7.000000000000000000e+00,4.488000000000000000e+03,2.011300000000000000e+04,8.750000000000000000e+02,3.495000000000000000e+03,4.500000000000000000e+02,2.161000000000000000e+03
8.000000000000000000e+00,2.215100000000000000e+04,3.623000000000000000e+04,1.986800000000000000e+04,7.751000000000000000e+03,1.931000000000000000e+03,1.043400000000000000e+04
9.000000000000000000e+00,3.218000000000000000e+04,4.054500000000000000e+04,4.197000000000000000e+04,1.359400000000000000e+04,1.806700000000000000e+04,2.656300000000000000e+04
1.000000000000000000e+01,3.299400000000000000e+04,4.166700000000000000e+04,4.104000000000000000e+04,1.447200000000000000e+04,2.044300000000000000e+04,2.790500000000000000e+04
1.100000000000000000e+01,3.333400000000000000e+04,4.342600000000000000e+04,4.086400000000000000e+04,1.508900000000000000e+04,2.165700000000000000e+04,2.946400000000000000e+04
1.200000000000000000e+01,3.488700000000000000e+04,4.685100000000000000e+04,4.154000000000000000e+04,1.615400000000000000e+04,2.227400000000000000e+04,3.045300000000000000e+04
1.300000000000000000e+01,3.649100000000000000e+04,4.981300000000000000e+04,4.295600000000000000e+04,1.835700000000000000e+04,2.422700000000000000e+04,3.282300000000000000e+04
1.400000000000000000e+01,3.911400000000000000e+04,5.124300000000000000e+04,4.471700000000000000e+04,2.102600000000000000e+04,2.623000000000000000e+04,3.574000000000000000e+04
1.500000000000000000e+01,4.179100000000000000e+04,5.021300000000000000e+04,4.699200000000000000e+04,2.537900000000000000e+04,2.787900000000000000e+04,3.856800000000000000e+04
1.600000000000000000e+01,4.632700000000000000e+04,4.393900000000000000e+04,4.940900000000000000e+04,3.066100000000000000e+04,2.936500000000000000e+04,4.233500000000000000e+04
1.700000000000000000e+01,5.178700000000000000e+04,3.378100000000000000e+04,5.188200000000000000e+04,3.748900000000000000e+04,3.202400000000000000e+04,4.643800000000000000e+04
1.800000000000000000e+01,5.406700000000000000e+04,2.105100000000000000e+04,5.016600000000000000e+04,4.615800000000000000e+04,3.343300000000000000e+04,4.566100000000000000e+04
1.900000000000000000e+01,4.592900000000000000e+04,9.988000000000000000e+03,4.046400000000000000e+04,4.796700000000000000e+04,2.839800000000000000e+04,3.558900000000000000e+04
2.000000000000000000e+01,2.614700000000000000e+04,3.402000000000000000e+03,2.626200000000000000e+04,3.489200000000000000e+04,1.347900000000000000e+04,1.794900000000000000e+04
2.100000000000000000e+01,1.690200000000000000e+04,6.730000000000000000e+02,1.359200000000000000e+04,2.311600000000000000e+04,5.258000000000000000e+03,7.715000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> media/robustness/999/DISK.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,3.400000000000000000e+01
7.000000000000000000e+00,1.069000000000000000e+03
8.000000000000000000e+00,2.377500000000000000e+04
9.000000000000000000e+00,5.527800000000000000e+04
1.000000000000000000e+01,5.347700000000000000e+04
1.100000000000000000e+01,5.198800000000000000e+04
1.200000000000000000e+01,5.186800000000000000e+04
1.300000000000000000e+01,5.259400000000000000e+04
1.400000000000000000e+01,5.420700000000000000e+04
1.500000000000000000e+01,5.616900000000000000e+04
1.600000000000000000e+01,5.842000000000000000e+04
1.700000000000000000e+01,6.152000000000000000e+04
1.800000000000000000e+01,6.014600000000000000e+04
1.900000000000000000e+01,5.063300000000000000e+04
2.000000000000000000e+01,3.636400000000000000e+04
2.100000000000000000e+01,2.058000000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/999/DoG.csv <==
0.000000000000000000e+00,9.000000000000000000e+02
1.000000000000000000e+00,1.457200000000000000e+04
2.000000000000000000e+00,1.141100000000000000e+04
3.000000000000000000e+00,9.673000000000000000e+03
4.000000000000000000e+00,9.411000000000000000e+03
5.000000000000000000e+00,7.590000000000000000e+03
6.000000000000000000e+00,1.108100000000000000e+04
7.000000000000000000e+00,2.415900000000000000e+04
8.000000000000000000e+00,4.351300000000000000e+04
9.000000000000000000e+00,4.881300000000000000e+04
1.000000000000000000e+01,4.972400000000000000e+04
1.100000000000000000e+01,5.136200000000000000e+04
1.200000000000000000e+01,5.532900000000000000e+04
1.300000000000000000e+01,5.884500000000000000e+04
1.400000000000000000e+01,6.106700000000000000e+04
1.500000000000000000e+01,6.076600000000000000e+04
1.600000000000000000e+01,5.530000000000000000e+04
1.700000000000000000e+01,4.489600000000000000e+04
1.800000000000000000e+01,3.078200000000000000e+04
1.900000000000000000e+01,1.714000000000000000e+04
2.000000000000000000e+01,7.287000000000000000e+03
2.100000000000000000e+01,1.853000000000000000e+03
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/999/HarrisCorners.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,1.980000000000000000e+02
7.000000000000000000e+00,6.228000000000000000e+03
8.000000000000000000e+00,2.937100000000000000e+04
9.000000000000000000e+00,4.214200000000000000e+04
1.000000000000000000e+01,4.276600000000000000e+04
1.100000000000000000e+01,4.256900000000000000e+04
1.200000000000000000e+01,4.396600000000000000e+04
1.300000000000000000e+01,4.557500000000000000e+04
1.400000000000000000e+01,4.862900000000000000e+04
1.500000000000000000e+01,5.199700000000000000e+04
1.600000000000000000e+01,5.725300000000000000e+04
1.700000000000000000e+01,6.452300000000000000e+04
1.800000000000000000e+01,7.042500000000000000e+04
1.900000000000000000e+01,6.449500000000000000e+04
2.000000000000000000e+01,4.702000000000000000e+04
2.100000000000000000e+01,3.097100000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/999/MD-Net.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,6.660000000000000000e+02
4.000000000000000000e+00,1.463000000000000000e+03
5.000000000000000000e+00,1.924000000000000000e+03
6.000000000000000000e+00,2.785000000000000000e+03
7.000000000000000000e+00,3.321000000000000000e+03
8.000000000000000000e+00,1.506100000000000000e+04
9.000000000000000000e+00,4.186900000000000000e+04
1.000000000000000000e+01,4.328800000000000000e+04
1.100000000000000000e+01,4.424300000000000000e+04
1.200000000000000000e+01,4.524800000000000000e+04
1.300000000000000000e+01,4.818900000000000000e+04
1.400000000000000000e+01,5.198200000000000000e+04
1.500000000000000000e+01,5.613100000000000000e+04
1.600000000000000000e+01,6.171000000000000000e+04
1.700000000000000000e+01,6.907300000000000000e+04
1.800000000000000000e+01,7.163400000000000000e+04
1.900000000000000000e+01,6.325500000000000000e+04
2.000000000000000000e+01,4.139800000000000000e+04
2.100000000000000000e+01,2.488800000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/999/R2D2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.740000000000000000e+02
2.000000000000000000e+00,6.990000000000000000e+02
3.000000000000000000e+00,9.710000000000000000e+02
4.000000000000000000e+00,7.550000000000000000e+02
5.000000000000000000e+00,6.410000000000000000e+02
6.000000000000000000e+00,6.470000000000000000e+02
7.000000000000000000e+00,1.293000000000000000e+03
8.000000000000000000e+00,4.457000000000000000e+03
9.000000000000000000e+00,3.399900000000000000e+04
1.000000000000000000e+01,4.209500000000000000e+04
1.100000000000000000e+01,4.307800000000000000e+04
1.200000000000000000e+01,4.488100000000000000e+04
1.300000000000000000e+01,4.800300000000000000e+04
1.400000000000000000e+01,5.222000000000000000e+04
1.500000000000000000e+01,5.789100000000000000e+04
1.600000000000000000e+01,6.226000000000000000e+04
1.700000000000000000e+01,7.064800000000000000e+04
1.800000000000000000e+01,7.784400000000000000e+04
1.900000000000000000e+01,7.416200000000000000e+04
2.000000000000000000e+01,4.633000000000000000e+04
2.100000000000000000e+01,2.498000000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/999/SuperPoint.csv <==
0.000000000000000000e+00,3.820000000000000000e+02
1.000000000000000000e+00,1.957000000000000000e+03
2.000000000000000000e+00,8.720000000000000000e+02
3.000000000000000000e+00,6.190000000000000000e+02
4.000000000000000000e+00,4.950000000000000000e+02
5.000000000000000000e+00,1.024000000000000000e+03
6.000000000000000000e+00,3.322000000000000000e+03
7.000000000000000000e+00,1.357300000000000000e+04
8.000000000000000000e+00,2.454300000000000000e+04
9.000000000000000000e+00,3.330700000000000000e+04
1.000000000000000000e+01,3.493200000000000000e+04
1.100000000000000000e+01,3.519500000000000000e+04
1.200000000000000000e+01,3.561900000000000000e+04
1.300000000000000000e+01,3.784400000000000000e+04
1.400000000000000000e+01,4.083700000000000000e+04
1.500000000000000000e+01,4.629300000000000000e+04
1.600000000000000000e+01,5.313200000000000000e+04
1.700000000000000000e+01,6.252400000000000000e+04
1.800000000000000000e+01,7.446400000000000000e+04
1.900000000000000000e+01,7.838500000000000000e+04
2.000000000000000000e+01,6.563500000000000000e+04
2.100000000000000000e+01,4.283400000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00


==> media/robustness/999/binhist.csv <==
x,HarrisCorners,uprightSIFT,DISK,SuperPoint,R2D2,MD-Net
0.000000000000000000e+00,0.000000000000000000e+00,9.000000000000000000e+02,0.000000000000000000e+00,3.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,1.457200000000000000e+04,0.000000000000000000e+00,1.957000000000000000e+03,2.740000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,1.141100000000000000e+04,0.000000000000000000e+00,8.720000000000000000e+02,6.990000000000000000e+02,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,9.673000000000000000e+03,0.000000000000000000e+00,6.190000000000000000e+02,9.710000000000000000e+02,6.660000000000000000e+02
4.000000000000000000e+00,0.000000000000000000e+00,9.411000000000000000e+03,0.000000000000000000e+00,4.950000000000000000e+02,7.550000000000000000e+02,1.463000000000000000e+03
5.000000000000000000e+00,0.000000000000000000e+00,7.590000000000000000e+03,0.000000000000000000e+00,1.024000000000000000e+03,6.410000000000000000e+02,1.924000000000000000e+03
6.000000000000000000e+00,1.980000000000000000e+02,1.108100000000000000e+04,3.400000000000000000e+01,3.322000000000000000e+03,6.470000000000000000e+02,2.785000000000000000e+03
7.000000000000000000e+00,6.228000000000000000e+03,2.415900000000000000e+04,1.069000000000000000e+03,1.357300000000000000e+04,1.293000000000000000e+03,3.321000000000000000e+03
8.000000000000000000e+00,2.937100000000000000e+04,4.351300000000000000e+04,2.377500000000000000e+04,2.454300000000000000e+04,4.457000000000000000e+03,1.506100000000000000e+04
9.000000000000000000e+00,4.214200000000000000e+04,4.881300000000000000e+04,5.527800000000000000e+04,3.330700000000000000e+04,3.399900000000000000e+04,4.186900000000000000e+04
1.000000000000000000e+01,4.276600000000000000e+04,4.972400000000000000e+04,5.347700000000000000e+04,3.493200000000000000e+04,4.209500000000000000e+04,4.328800000000000000e+04
1.100000000000000000e+01,4.256900000000000000e+04,5.136200000000000000e+04,5.198800000000000000e+04,3.519500000000000000e+04,4.307800000000000000e+04,4.424300000000000000e+04
1.200000000000000000e+01,4.396600000000000000e+04,5.532900000000000000e+04,5.186800000000000000e+04,3.561900000000000000e+04,4.488100000000000000e+04,4.524800000000000000e+04
1.300000000000000000e+01,4.557500000000000000e+04,5.884500000000000000e+04,5.259400000000000000e+04,3.784400000000000000e+04,4.800300000000000000e+04,4.818900000000000000e+04
1.400000000000000000e+01,4.862900000000000000e+04,6.106700000000000000e+04,5.420700000000000000e+04,4.083700000000000000e+04,5.222000000000000000e+04,5.198200000000000000e+04
1.500000000000000000e+01,5.199700000000000000e+04,6.076600000000000000e+04,5.616900000000000000e+04,4.629300000000000000e+04,5.789100000000000000e+04,5.613100000000000000e+04
1.600000000000000000e+01,5.725300000000000000e+04,5.530000000000000000e+04,5.842000000000000000e+04,5.313200000000000000e+04,6.226000000000000000e+04,6.171000000000000000e+04
1.700000000000000000e+01,6.452300000000000000e+04,4.489600000000000000e+04,6.152000000000000000e+04,6.252400000000000000e+04,7.064800000000000000e+04,6.907300000000000000e+04
1.800000000000000000e+01,7.042500000000000000e+04,3.078200000000000000e+04,6.014600000000000000e+04,7.446400000000000000e+04,7.784400000000000000e+04,7.163400000000000000e+04
1.900000000000000000e+01,6.449500000000000000e+04,1.714000000000000000e+04,5.063300000000000000e+04,7.838500000000000000e+04,7.416200000000000000e+04,6.325500000000000000e+04
2.000000000000000000e+01,4.702000000000000000e+04,7.287000000000000000e+03,3.636400000000000000e+04,6.563500000000000000e+04,4.633000000000000000e+04,4.139800000000000000e+04
2.100000000000000000e+01,3.097100000000000000e+04,1.853000000000000000e+03,2.058000000000000000e+04,4.283400000000000000e+04,2.498000000000000000e+04,2.488800000000000000e+04
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00

